Determination of alpha_s at NLO*+NNLL from a global fit of the low-z parton-to-hadron fragmentation functions in e+e- and DIS collisions

The QCD coupling alpha_s is determined from a combined analysis of experimental e+e- and e-p jet data confronted to theoretical predictions of the energy evolution of the parton-to-hadron fragmentation functions (FFs) moments --multiplicity, peak, width, skewness-- at low fractional hadron momentum z. The impact of approximate next-to-leading order (NLO*) corrections plus next-to-next-to-leading log (NNLL) resummations, compared to previous LO+NLL calculations, is discussed. A global fit of the full set of existing data, amounting to 360 FF moments at collision energies sqrt(s)~1--200 GeV, results in alpha_s(m_Z^2)=0.1189^{+0.0025}_{-0.0014} at the Z mass.

==> submission.txt <==

Determination of alpha_s at NLO*+NNLL from a global fit of the low-z parton-to-hadron fragmentation functions in e+e- and DIS collisions

Redamy P\'erez-Ramos, and David d'Enterria

The QCD coupling alpha_s is determined from a combined analysis of experimental e+e-  and  e-p jet data confronted to theoretical predictions of the energy evolution of the parton-to-hadron fragmentation functions (FFs) moments --multiplicity, peak, width, skewness-- at low fractional hadron momentum z. The impact of approximate next-to-leading order (NLO*) corrections plus next-to-next-to-leading log (NNLL) resummations, compared to previous LO+NLL calculations, is discussed. A global fit of the full set of existing data, amounting to 360 FF moments at collision energies sqrt(s)~1--200 GeV, results in alpha_s(m_Z^2)=0.1189^{+0.0025}_{-0.0014} at the Z mass.

